Finding Hidden Swing Voters in the 2022 Italian Elections Twitter Discourse

The global proliferation of social media platforms has transformed political communication, making the study of online interactions between politicians and voters crucial for understanding contemporary political discourse. In this work, we examine the dynamics of political messaging and voter behavior on Twitter during the 2022 Italian general elections. Specifically, we focus on voters who changed their political preferences over time (swing voters), identifying significant patterns of migration and susceptibility to propaganda messages. Our analysis reveals that during election periods, the popularity of politicians increases, and there is a notable variation in the use of persuasive language techniques, including doubt, loaded language, appeals to values, and slogans. Swing voters are more vulnerable to these propaganda techniques compared to non-swing voters, with differences in vulnerability patterns across various types of political shifts. These findings highlight the nuanced impact of social media on political opinion in Italy.

==> images/communities/after_community_comp_data.csv <==
comm_id,ForzaItalia,Lega,Azione-ItaliaViva,AlleanzaVerdiSinistra,Movimento5s,PartitoDemocratico,FratellidItalia,NoiModerati
1,0.0,0.0,0.5,0.0,0.0,0.0,0.5,0.0
2,0.0,0.0,0.0,0.09090909090909091,0.0,0.9090909090909091,0.0,0.0
3,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.5,0.5
6,0.0,0.0,0.0,0.3,0.0,0.7,0.0,0.0
7,0.12903225806451613,0.0,0.0,0.0,0.0,0.0,0.8709677419354839,0.0
8,0.0,0.8888888888888888,0.0,0.0,0.0,0.0,0.1111111111111111,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
16,0.0,0.0,0.9473684210526315,0.0,0.0,0.05263157894736842,0.0,0.0


==> images/communities/before_community_comp_data.csv <==
comm_id,ForzaItalia,Lega,Azione-ItaliaViva,AlleanzaVerdiSinistra,Movimento5s,PartitoDemocratico,FratellidItalia,NoiModerati
1,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
2,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.15151515151515152,0.0,0.8484848484848485,0.0,0.0
4,0.0,0.047619047619047616,0.9523809523809523,0.0,0.0,0.0,0.0,0.0
5,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.26666666666666666,0.0,0.0,0.0,0.0,0.7333333333333333,0.0


==> images/communities/during_community_comp_data.csv <==
comm_id,ForzaItalia,Lega,Azione-ItaliaViva,AlleanzaVerdiSinistra,Movimento5s,PartitoDemocratico,FratellidItalia,NoiModerati
1,0.0,0.0,0.0,0.0,0.8571428571428571,0.0,0.14285714285714285,0.0
2,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0
3,0.12121212121212122,0.22727272727272727,0.0,0.0,0.0,0.015151515151515152,0.6212121212121212,0.015151515151515152
5,0.0,0.0,0.0,0.16279069767441862,0.0,0.8372093023255814,0.0,0.0
6,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0


==> images/networks/data/ccdf_after.txt <==
DEG,CS
909,1
823,2
807,4
751,5
689,6
643,7
635,8
608,9
604,10
601,11
593,12
579,13
567,14
557,15
551,16
547,17
544,18
540,19
537,21
524,22
520,23
518,24
514,25
512,26
500,27
494,28
493,29
489,30
485,31
475,32
473,33
469,35
459,36
455,37
454,38
450,39
448,40
444,41
442,42
441,44
435,45
432,47
428,49
425,51
423,52
422,53
421,55
416,56
414,57
413,59
412,60
411,61
410,62
408,63
405,64
404,66
403,67
402,68
400,70
399,71
397,73
396,74
394,75
393,76
391,78
387,79
383,82
382,84
379,85
378,86
377,90
376,91
374,93
373,94
370,96
367,97
366,99
363,100
362,101
361,102
360,104
358,105
355,106
354,109
349,111
347,114
346,115
345,117
344,119
342,123
338,125
337,128
336,129
335,130
334,131
333,132
332,133
330,135
329,136
328,139
326,140
325,141
324,142
322,145
321,147
320,148
319,150
318,152
316,154
315,155
314,158
313,159
312,161
311,162
310,164
309,165
307,167
306,168
305,171
304,172
303,173
302,174
301,177
299,178
297,180
296,182
294,186
293,188
292,189
291,191
289,194
288,195
287,196
286,198
284,199
282,203
281,205
280,209
278,212
277,217
276,222
275,224
274,226
273,228
272,231
271,232
270,233
268,237
267,241
266,243
265,247
264,248
263,253
262,256
261,260
260,262
259,265
258,269
257,274
256,278
255,280
254,283
253,284
252,287
251,288
250,291
249,295
248,300
247,302
246,306
245,310
244,311
243,312
242,315
241,318
240,324
239,325
238,329
237,330
236,332
235,333
234,338
232,341
231,343
230,348
228,351
227,354
226,357
225,359
224,362
223,367
222,369
221,376
220,380
219,383
218,386
217,390
216,396
215,400
214,407
213,409
212,417
211,420
210,424
209,430
208,435
207,442
206,446
205,447
204,452
203,453
202,457
201,462
200,464
199,470
198,473
197,476
196,484
195,487
194,491
193,493
192,497
191,507
190,518
189,520
188,524
187,526
186,538
185,540
184,544
183,554
182,559
181,565
180,570
179,577
178,585
177,592
176,605
175,613
174,618
173,623
172,628
171,640
170,652
169,659
168,668
167,673
166,678
165,687
164,692
163,698
162,704
161,713
160,722
159,729
158,741
157,753
156,763
155,774
154,778
153,789
152,806
151,810
150,815
149,824
148,835
147,843
146,852
145,863
144,875
143,885
142,895
141,910
140,923
139,935
138,944
137,957
136,969
135,983
134,991
133,1001
132,1010
131,1025
130,1041
129,1051
128,1061
127,1073
126,1087
125,1102
124,1114
123,1132
122,1152
121,1167
120,1177
119,1199
118,1217
117,1235
116,1250
115,1267
114,1283
113,1307
112,1335
111,1356
110,1371
109,1390
108,1409
107,1432
106,1459
105,1485
104,1507
103,1520
102,1541
101,1568
100,1595
99,1622
98,1648
97,1673
96,1701
95,1731
94,1759
93,1796
92,1829
91,1857
90,1888
89,1928
88,1961
87,1992
86,2020
85,2064
84,2110
83,2136
82,2166
81,2210
80,2261
79,2305
78,2346
77,2386
76,2433
75,2488
74,2535
73,2582
72,2641
71,2692
70,2748
69,2799
68,2861
67,2929
66,2996
65,3052
64,3125
63,3192
62,3263
61,3335
60,3404
59,3481
58,3560
57,3645
56,3728
55,3810
54,3903
53,3996
52,4099
51,4193
50,4320
49,4428
48,4532
47,4660
46,4778
45,4911
44,5041
43,5184
42,5322
41,5476
40,5641
39,5797
38,5985
37,6177
36,6347
35,6557
34,6757
33,6991
32,7273
31,7537
30,7826
29,8126
28,8464
27,8839
26,9235
25,9671
24,10107
23,10577
22,11087
21,11645
20,12253
19,12947
18,13694
17,14504
16,15479
15,16510
14,17653
13,18963
12,20483
11,22234
10,24355
9,26907
8,29997
7,33872
6,38980
5,45669
4,55722
3,72288
2,106485
1,250761
0,253854


==> images/networks/data/ccdf_after_backbone.txt <==
DEG,CS
103,1
93,2
91,3
76,4
75,5
72,6
70,8
63,9
62,10
59,11
58,12
57,15
54,16
52,19
49,20
46,21
43,22
42,25
41,29
40,31
39,33
38,37
37,39
36,43
35,48
34,55
33,59
32,63
31,65
30,70
29,77
28,81
27,88
26,98
25,106
24,117
23,125
22,141
21,156
20,175
19,196
18,224
17,253
16,293
15,333
14,382
13,441
12,535
11,639
10,745
9,904
8,1112
7,1349
6,1690
5,2211
4,2951
3,4229
2,6713
1,15416
0,15943


==> images/networks/data/ccdf_before.txt <==
DEG,CS
712,1
648,2
621,3
616,4
593,5
578,6
566,7
561,8
550,10
547,11
537,12
526,13
516,14
505,15
488,16
484,17
483,18
481,19
479,20
475,22
469,23
464,24
458,25
456,26
454,27
447,28
446,29
444,30
442,32
440,33
437,34
434,35
430,36
428,37
424,40
423,41
413,42
412,43
411,44
405,45
402,46
398,47
397,48
388,49
387,50
385,53
384,54
383,56
382,60
380,63
378,64
376,65
372,66
371,68
368,69
365,70
363,71
361,72
360,74
359,75
358,76
355,77
354,80
353,82
350,83
349,84
348,87
346,88
345,89
344,90
343,91
341,92
340,95
338,96
336,100
335,101
330,102
329,103
326,104
325,105
324,107
323,109
322,111
321,112
320,113
319,115
317,117
316,118
315,119
314,120
312,123
310,125
309,127
307,128
306,131
304,132
303,133
302,135
301,136
300,137
298,138
297,141
296,143
294,144
293,148
292,149
291,151
290,153
289,154
288,157
286,159
285,160
282,161
281,162
280,163
279,165
278,166
276,170
275,173
274,174
273,175
270,177
269,178
267,181
266,187
264,192
263,193
262,198
261,199
260,201
259,204
258,208
257,214
256,217
255,220
254,222
253,224
252,226
251,227
250,228
249,230
248,233
247,234
246,235
245,236
244,240
243,241
241,243
240,247
239,248
238,253
237,255
236,256
235,260
234,261
233,265
232,266
231,268
230,270
229,274
228,279
227,281
226,285
225,293
224,298
223,301
222,304
221,306
220,311
219,315
218,319
217,322
216,325
215,328
214,333
213,335
212,340
211,343
210,345
209,349
208,353
207,359
206,366
205,369
204,373
203,380
202,383
201,385
200,391
199,395
198,399
197,404
196,410
195,414
194,419
193,423
192,426
191,429
190,433
189,436
188,443
187,445
186,453
185,456
184,469
183,475
182,479
181,483
180,491
179,503
178,507
177,511
176,517
175,523
174,527
173,533
172,541
171,552
170,564
169,576
168,582
166,588
165,594
164,601
163,608
162,619
161,625
160,632
159,642
158,649
157,655
156,664
155,673
154,681
153,687
152,696
151,703
150,717
149,729
148,741
147,751
146,761
145,768
144,781
143,788
142,793
141,808
140,816
139,830
138,836
137,850
136,863
135,878
134,891
133,906
132,921
131,929
130,940
129,955
128,972
127,989
126,1003
125,1016
124,1026
123,1043
122,1055
121,1073
120,1088
119,1103
118,1124
117,1147
116,1167
115,1184
114,1204
113,1218
112,1243
111,1258
110,1286
109,1312
108,1340
107,1359
106,1381
105,1409
104,1430
103,1458
102,1485
101,1512
100,1535
99,1563
98,1593
97,1614
96,1635
95,1658
94,1696
93,1725
92,1752
91,1792
90,1820
89,1852
88,1893
87,1938
86,1965
85,1998
84,2026
83,2069
82,2107
81,2146
80,2196
79,2231
78,2281
77,2332
76,2378
75,2414
74,2471
73,2518
72,2564
71,2616
70,2668
69,2731
68,2790
67,2831
66,2886
65,2944
64,3016
63,3087
62,3163
61,3221
60,3304
59,3374
58,3461
57,3548
56,3628
55,3694
54,3797
53,3889
52,3977
51,4063
50,4171
49,4270
48,4393
47,4507
46,4621
45,4749
44,4873
43,5015
42,5152
41,5300
40,5432
39,5595
38,5765
37,5965
36,6158
35,6334
34,6510
33,6700
32,6912
31,7144
30,7424
29,7679
28,7965
27,8268
26,8571
25,8881
24,9249
23,9666
22,10065
21,10556
20,11013
19,11553
18,12177
17,12838
16,13521
15,14330
14,15194
13,16159
12,17241
11,18543
10,20039
9,21778
8,23815
7,26369
6,29502
5,33635
4,39440
3,48341
2,65091
1,120327
0,120614


==> images/networks/data/ccdf_before_backbone.txt <==
DEG,CS
93,1
84,2
82,3
78,4
77,5
76,6
70,7
69,8
68,9
66,10
65,11
64,13
61,14
54,16
53,18
52,19
51,21
50,22
48,23
47,25
46,26
45,31
44,32
43,34
42,35
41,37
40,39
39,42
38,46
37,48
36,53
35,59
34,65
33,72
32,75
31,78
30,83
29,89
28,96
27,105
26,108
25,116
24,126
23,132
22,148
21,162
20,179
19,192
18,216
17,242
16,279
15,324
14,371
13,444
12,508
11,613
10,713
9,858
8,1059
7,1321
6,1656
5,2152
4,2821
3,3949
2,6028
1,11920
0,12008


==> images/networks/data/ccdf_during.txt <==
DEG,CS
1164,1
1000,2
963,3
860,4
856,5
841,6
836,7
827,8
816,9
812,10
778,11
771,12
762,13
759,14
754,15
749,16
718,17
714,18
710,19
708,20
701,21
694,22
688,23
663,24
657,25
651,26
647,27
638,28
637,30
626,31
625,32
615,33
607,34
602,36
598,37
596,39
594,40
593,41
587,43
586,44
574,45
570,46
566,48
561,49
560,50
559,51
557,52
554,54
552,55
547,56
545,57
542,58
538,60
537,61
536,62
535,63
530,64
529,65
528,66
526,67
525,68
523,70
522,71
521,72
518,73
516,74
515,75
512,76
511,77
505,78
504,79
503,80
501,81
497,82
496,83
495,85
493,86
490,87
489,90
488,91
485,92
484,93
481,94
480,95
476,96
472,98
471,99
464,100
463,101
462,103
461,104
459,106
458,108
457,110
455,111
453,112
451,113
449,114
447,115
446,116
444,117
443,118
442,120
439,121
438,122
435,124
430,126
429,127
428,128
426,129
425,130
421,131
420,132
418,133
414,135
412,137
411,138
409,139
407,142
404,143
403,145
402,147
401,148
400,149
399,151
398,153
393,154
392,155
391,158
390,159
387,160
386,162
384,163
383,164
382,166
381,168
379,169
378,170
377,171
376,172
374,174
373,176
372,178
371,180
370,182
367,183
365,185
362,186
361,189
360,190
359,193
357,194
356,195
355,196
354,197
353,199
351,202
350,203
348,204
347,206
345,208
343,209
342,210
341,211
340,214
339,217
338,219
337,225
335,227
334,231
333,237
332,238
331,240
330,242
329,245
328,247
327,249
326,250
325,252
324,254
323,261
322,262
321,263
319,265
318,266
317,267
316,269
315,270
314,272
313,273
311,275
310,276
309,279
308,281
307,282
306,285
305,287
304,290
303,292
302,297
301,303
300,307
299,309
298,311
297,314
296,318
295,322
294,324
293,327
292,330
291,332
290,335
289,341
288,342
287,345
286,348
284,352
283,355
282,357
281,360
280,362
279,365
278,367
277,370
276,373
275,376
274,377
273,378
272,382
271,389
270,393
268,396
267,400
266,401
265,404
264,408
263,411
262,412
261,416
260,423
259,430
258,434
256,435
255,440
254,441
253,446
252,448
251,454
250,458
249,463
248,464
247,465
246,469
245,471
244,475
243,480
242,485
241,488
240,489
239,492
238,495
237,498
236,501
235,506
234,510
233,514
232,516
231,517
230,520
229,523
228,525
227,531
226,537
225,540
224,545
223,552
222,559
221,565
220,569
219,575
217,580
216,587
215,590
214,593
213,600
212,607
211,611
210,618
209,624
208,628
207,631
206,633
205,638
204,642
203,646
202,658
201,663
200,670
199,674
198,676
197,684
196,696
195,703
194,712
193,720
192,725
191,732
190,735
189,743
188,745
187,754
186,759
185,772
184,780
183,787
182,798
181,805
180,812
179,819
178,828
177,832
176,837
175,843
174,850
173,858
172,869
171,886
170,895
169,905
168,917
167,927
166,937
165,942
164,956
163,965
162,974
161,979
160,986
159,1001
158,1012
157,1020
156,1043
155,1054
154,1070
153,1080
152,1096
151,1104
150,1115
149,1124
148,1136
147,1154
146,1163
145,1174
144,1190
143,1204
142,1220
141,1229
140,1244
139,1264
138,1280
137,1299
136,1309
135,1328
134,1346
133,1369
132,1390
131,1406
130,1425
129,1441
128,1464
127,1490
126,1510
125,1524
124,1540
123,1563
122,1582
121,1605
120,1629
119,1644
118,1669
117,1686
116,1709
115,1735
114,1756
113,1768
112,1798
111,1819
110,1847
109,1871
108,1896
107,1925
106,1954
105,1979
104,2008
103,2040
102,2077
101,2115
100,2144
99,2178
98,2209
97,2241
96,2278
95,2305
94,2341
93,2376
92,2410
91,2438
90,2481
89,2521
88,2567
87,2611
86,2646
85,2691
84,2735
83,2783
82,2816
81,2874
80,2916
79,2965
78,3013
77,3059
76,3110
75,3173
74,3233
73,3282
72,3346
71,3398
70,3449
69,3511
68,3564
67,3644
66,3708
65,3770
64,3847
63,3930
62,3994
61,4071
60,4155
59,4241
58,4327
57,4409
56,4502
55,4618
54,4734
53,4829
52,4939
51,5048
50,5152
49,5265
48,5393
47,5521
46,5658
45,5793
44,5948
43,6085
42,6266
41,6430
40,6603
39,6800
38,7010
37,7207
36,7438
35,7668
34,7917
33,8159
32,8448
31,8705
30,9008
29,9314
28,9672
27,10072
26,10462
25,10887
24,11320
23,11773
22,12255
21,12829
20,13448
19,14062
18,14726
17,15532
16,16356
15,17386
14,18554
13,19742
12,21182
11,22697
10,24557
9,26689
8,29458
7,32834
6,36975
5,42590
4,50552
3,63602
2,88939
1,181564
0,183688


==> images/networks/data/ccdf_during_backbone.txt <==
DEG,CS
196,1
142,2
126,3
122,4
111,5
110,7
108,8
105,9
101,10
94,11
93,13
88,14
86,15
79,17
76,19
75,20
73,24
72,26
71,28
70,29
66,32
65,33
63,35
62,37
61,40
59,41
58,43
57,44
56,46
55,47
54,49
53,51
52,55
51,56
50,61
49,66
48,69
47,70
46,72
45,73
44,75
43,78
41,83
40,87
39,93
38,97
37,107
36,112
35,116
34,120
33,122
32,129
31,135
30,147
29,156
28,167
27,179
26,189
25,204
24,223
23,240
22,270
21,293
20,321
19,354
18,390
17,424
16,478
15,537
14,605
13,694
12,765
11,897
10,1055
9,1237
8,1509
7,1840
6,2286
5,2932
4,3858
3,5403
2,8342
1,17629
0,18150

